TRAK: Attributing Model Behavior at Scale

The goal of data attribution is to trace model predictions back to training data. Despite a long line of work towards this goal, existing approaches to data attribution tend to force users to choose between computational tractability and efficacy. That is, computationally tractable methods can struggle with accurately attributing model predictions in non-convex settings (e.g., in the context of deep neural networks), while methods that are effective in such regimes require training thousands of models, which makes them impractical for large models or datasets. In this work, we introduce TRAK (Tracing with the Randomly-projected After Kernel), a data attribution method that is both effective and computationally tractable for large-scale, differentiable models. In particular, by leveraging only a handful of trained models, TRAK can match the performance of attribution methods that require training thousands of models. We demonstrate the utility of TRAK across various modalities and scales: image classifiers trained on ImageNet, vision-language models (CLIP), and language models (BERT and mT5). We provide code for using TRAK (and reproducing our work) at https://github.com/MadryLab/trak .

==> data/CLIP_barplot_data_bootstrap.csv <==
method,k,value,lower_error,upper_error
0,50,0.03283134416823541,0.028242852530785435,0.026780644820703185
0,400,0.04262149610131707,0.028351022273851886,0.03293447121079427
1,50,0.058655315972498505,0.029163096373155558,0.031502043636046924
1,400,0.10980634770534156,0.030426630358121903,0.02906375116717355
2,50,0.16458185950554768,0.03760031349526907,0.036465014561239684
2,400,0.36188241226227547,0.03634515492727286,0.03949287806930368


==> data/brittleness_methods/Datamodel300k.csv <==
x,y,method
-1.0,0.0033333333333333335,Datamodel300k
-1.0,0.006666666666666667,Datamodel300k
-1.0,0.01,Datamodel300k
-1.0,0.013333333333333334,Datamodel300k
-1.0,0.016666666666666666,Datamodel300k
-1.0,0.02,Datamodel300k
-1.0,0.023333333333333334,Datamodel300k
-1.0,0.02666666666666667,Datamodel300k
-1.0,0.03,Datamodel300k
-1.0,0.03333333333333333,Datamodel300k
-1.0,0.03666666666666667,Datamodel300k
-1.0,0.04,Datamodel300k
-1.0,0.043333333333333335,Datamodel300k
-1.0,0.04666666666666667,Datamodel300k
-1.0,0.05,Datamodel300k
-1.0,0.05333333333333334,Datamodel300k
-1.0,0.056666666666666664,Datamodel300k
-1.0,0.06,Datamodel300k
-1.0,0.06333333333333334,Datamodel300k
-1.0,0.06666666666666667,Datamodel300k
1.0,0.07,Datamodel300k
1.0,0.07333333333333333,Datamodel300k
2.0,0.07666666666666666,Datamodel300k
3.0,0.08,Datamodel300k
6.0,0.08333333333333333,Datamodel300k
6.0,0.08666666666666667,Datamodel300k
6.0,0.09,Datamodel300k
7.0,0.09333333333333334,Datamodel300k
8.0,0.09666666666666666,Datamodel300k
8.0,0.1,Datamodel300k
8.0,0.10333333333333333,Datamodel300k
9.0,0.10666666666666667,Datamodel300k
10.0,0.11,Datamodel300k
10.0,0.11333333333333333,Datamodel300k
12.0,0.11666666666666667,Datamodel300k
14.0,0.12,Datamodel300k
15.0,0.12333333333333334,Datamodel300k
16.0,0.12666666666666668,Datamodel300k
16.0,0.13,Datamodel300k
17.0,0.13333333333333333,Datamodel300k
20.0,0.13666666666666666,Datamodel300k
24.0,0.14,Datamodel300k
24.0,0.14333333333333334,Datamodel300k
25.0,0.14666666666666667,Datamodel300k
25.0,0.15,Datamodel300k
26.0,0.15333333333333332,Datamodel300k
27.0,0.15666666666666668,Datamodel300k
30.0,0.16,Datamodel300k
30.0,0.16333333333333333,Datamodel300k
30.0,0.16666666666666666,Datamodel300k
33.0,0.17,Datamodel300k
35.0,0.17333333333333334,Datamodel300k
35.0,0.17666666666666667,Datamodel300k
36.0,0.18,Datamodel300k
38.0,0.18333333333333332,Datamodel300k
39.0,0.18666666666666668,Datamodel300k
39.0,0.19,Datamodel300k
39.0,0.19333333333333333,Datamodel300k
40.0,0.19666666666666666,Datamodel300k
42.0,0.2,Datamodel300k
45.0,0.20333333333333334,Datamodel300k
46.0,0.20666666666666667,Datamodel300k
47.0,0.21,Datamodel300k
49.0,0.21333333333333335,Datamodel300k
50.0,0.21666666666666667,Datamodel300k
50.0,0.22,Datamodel300k
52.0,0.22333333333333333,Datamodel300k
52.0,0.22666666666666666,Datamodel300k
55.0,0.23,Datamodel300k
55.0,0.23333333333333334,Datamodel300k
60.0,0.23666666666666666,Datamodel300k
60.0,0.24,Datamodel300k
61.0,0.24333333333333335,Datamodel300k
61.0,0.24666666666666667,Datamodel300k
65.0,0.25,Datamodel300k
65.0,0.25333333333333335,Datamodel300k
67.0,0.25666666666666665,Datamodel300k
68.0,0.26,Datamodel300k
68.0,0.2633333333333333,Datamodel300k
69.0,0.26666666666666666,Datamodel300k
71.0,0.27,Datamodel300k
71.0,0.2733333333333333,Datamodel300k
72.0,0.27666666666666667,Datamodel300k
74.0,0.28,Datamodel300k
77.0,0.2833333333333333,Datamodel300k
83.0,0.2866666666666667,Datamodel300k
84.0,0.29,Datamodel300k
85.0,0.29333333333333333,Datamodel300k
86.0,0.2966666666666667,Datamodel300k
89.0,0.3,Datamodel300k
91.0,0.30333333333333334,Datamodel300k
91.0,0.30666666666666664,Datamodel300k
94.0,0.31,Datamodel300k
94.0,0.31333333333333335,Datamodel300k
95.0,0.31666666666666665,Datamodel300k
95.0,0.32,Datamodel300k
96.0,0.3233333333333333,Datamodel300k
97.0,0.32666666666666666,Datamodel300k
97.0,0.33,Datamodel300k
100.0,0.3333333333333333,Datamodel300k
100.0,0.33666666666666667,Datamodel300k
104.0,0.34,Datamodel300k
105.0,0.3433333333333333,Datamodel300k
106.0,0.3466666666666667,Datamodel300k
106.0,0.35,Datamodel300k
108.0,0.35333333333333333,Datamodel300k
110.0,0.3566666666666667,Datamodel300k
113.0,0.36,Datamodel300k
113.0,0.36333333333333334,Datamodel300k
118.0,0.36666666666666664,Datamodel300k
120.0,0.37,Datamodel300k
124.0,0.37333333333333335,Datamodel300k
127.0,0.37666666666666665,Datamodel300k
128.0,0.38,Datamodel300k
129.0,0.38333333333333336,Datamodel300k
137.0,0.38666666666666666,Datamodel300k
138.0,0.39,Datamodel300k
138.0,0.3933333333333333,Datamodel300k
138.0,0.39666666666666667,Datamodel300k
139.0,0.4,Datamodel300k
140.0,0.4033333333333333,Datamodel300k
140.0,0.4066666666666667,Datamodel300k
142.0,0.41,Datamodel300k
144.0,0.41333333333333333,Datamodel300k
144.0,0.4166666666666667,Datamodel300k
144.0,0.42,Datamodel300k
144.0,0.42333333333333334,Datamodel300k
146.0,0.4266666666666667,Datamodel300k
149.0,0.43,Datamodel300k
150.0,0.43333333333333335,Datamodel300k
155.0,0.43666666666666665,Datamodel300k
156.0,0.44,Datamodel300k
157.0,0.44333333333333336,Datamodel300k
159.0,0.44666666666666666,Datamodel300k
160.0,0.45,Datamodel300k
166.0,0.4533333333333333,Datamodel300k
171.0,0.45666666666666667,Datamodel300k
172.0,0.46,Datamodel300k
176.0,0.4633333333333333,Datamodel300k
183.0,0.4666666666666667,Datamodel300k
184.0,0.47,Datamodel300k
186.0,0.47333333333333333,Datamodel300k
189.0,0.4766666666666667,Datamodel300k
190.0,0.48,Datamodel300k
191.0,0.48333333333333334,Datamodel300k
191.0,0.4866666666666667,Datamodel300k
191.0,0.49,Datamodel300k
193.0,0.49333333333333335,Datamodel300k
194.0,0.49666666666666665,Datamodel300k
196.0,0.5,Datamodel300k
204.0,0.5033333333333333,Datamodel300k
205.0,0.5066666666666667,Datamodel300k
205.0,0.51,Datamodel300k
211.0,0.5133333333333333,Datamodel300k
212.0,0.5166666666666667,Datamodel300k
213.0,0.52,Datamodel300k
214.0,0.5233333333333333,Datamodel300k
214.0,0.5266666666666666,Datamodel300k
214.0,0.53,Datamodel300k
216.0,0.5333333333333333,Datamodel300k
217.0,0.5366666666666666,Datamodel300k
225.0,0.54,Datamodel300k
226.0,0.5433333333333333,Datamodel300k
230.0,0.5466666666666666,Datamodel300k
231.0,0.55,Datamodel300k
232.0,0.5533333333333333,Datamodel300k
235.0,0.5566666666666666,Datamodel300k
237.0,0.56,Datamodel300k
241.0,0.5633333333333334,Datamodel300k
243.0,0.5666666666666667,Datamodel300k
247.0,0.57,Datamodel300k
249.0,0.5733333333333334,Datamodel300k
251.0,0.5766666666666667,Datamodel300k
258.0,0.58,Datamodel300k
259.0,0.5833333333333334,Datamodel300k
260.0,0.5866666666666667,Datamodel300k
263.0,0.59,Datamodel300k
263.0,0.5933333333333334,Datamodel300k
265.0,0.5966666666666667,Datamodel300k
274.0,0.6,Datamodel300k
274.0,0.6033333333333334,Datamodel300k
278.0,0.6066666666666667,Datamodel300k
280.0,0.61,Datamodel300k
294.0,0.6133333333333333,Datamodel300k
297.0,0.6166666666666667,Datamodel300k
299.0,0.62,Datamodel300k
299.0,0.6233333333333333,Datamodel300k
301.0,0.6266666666666667,Datamodel300k
306.0,0.63,Datamodel300k
315.0,0.6333333333333333,Datamodel300k
316.0,0.6366666666666667,Datamodel300k
324.0,0.64,Datamodel300k
328.0,0.6433333333333333,Datamodel300k
334.0,0.6466666666666666,Datamodel300k
339.0,0.65,Datamodel300k
339.0,0.6533333333333333,Datamodel300k
341.0,0.6566666666666666,Datamodel300k
342.0,0.66,Datamodel300k
347.0,0.6633333333333333,Datamodel300k
349.0,0.6666666666666666,Datamodel300k
356.0,0.67,Datamodel300k
359.0,0.6733333333333333,Datamodel300k
364.0,0.6766666666666666,Datamodel300k
372.0,0.68,Datamodel300k
386.0,0.6833333333333333,Datamodel300k
388.0,0.6866666666666666,Datamodel300k
390.0,0.69,Datamodel300k
392.0,0.6933333333333334,Datamodel300k
393.0,0.6966666666666667,Datamodel300k
395.0,0.7,Datamodel300k
403.0,0.7033333333333334,Datamodel300k
414.0,0.7066666666666667,Datamodel300k
419.0,0.71,Datamodel300k
434.0,0.7133333333333334,Datamodel300k
440.0,0.7166666666666667,Datamodel300k
444.0,0.72,Datamodel300k
444.0,0.7233333333333334,Datamodel300k
450.0,0.7266666666666667,Datamodel300k
450.0,0.73,Datamodel300k
470.0,0.7333333333333333,Datamodel300k
470.0,0.7366666666666667,Datamodel300k
471.0,0.74,Datamodel300k
471.0,0.7433333333333333,Datamodel300k
473.0,0.7466666666666667,Datamodel300k
479.0,0.75,Datamodel300k
490.0,0.7533333333333333,Datamodel300k
493.0,0.7566666666666667,Datamodel300k
493.0,0.76,Datamodel300k
496.0,0.7633333333333333,Datamodel300k
499.0,0.7666666666666667,Datamodel300k
519.0,0.77,Datamodel300k
525.0,0.7733333333333333,Datamodel300k
536.0,0.7766666666666666,Datamodel300k
542.0,0.78,Datamodel300k
543.0,0.7833333333333333,Datamodel300k
548.0,0.7866666666666666,Datamodel300k
561.0,0.79,Datamodel300k
568.0,0.7933333333333333,Datamodel300k
586.0,0.7966666666666666,Datamodel300k
596.0,0.8,Datamodel300k
612.0,0.8033333333333333,Datamodel300k
623.0,0.8066666666666666,Datamodel300k
625.0,0.81,Datamodel300k
626.0,0.8133333333333334,Datamodel300k
628.0,0.8166666666666667,Datamodel300k
647.0,0.82,Datamodel300k
652.0,0.8233333333333334,Datamodel300k
655.0,0.8266666666666667,Datamodel300k
667.0,0.83,Datamodel300k
687.0,0.8333333333333334,Datamodel300k
699.0,0.8366666666666667,Datamodel300k
735.0,0.84,Datamodel300k
747.0,0.8433333333333334,Datamodel300k
754.0,0.8466666666666667,Datamodel300k
758.0,0.85,Datamodel300k
769.0,0.8533333333333334,Datamodel300k
791.0,0.8566666666666667,Datamodel300k
815.0,0.86,Datamodel300k
849.0,0.8633333333333333,Datamodel300k
849.0,0.8666666666666667,Datamodel300k
896.0,0.87,Datamodel300k
900.0,0.8733333333333333,Datamodel300k
900.0,0.8766666666666667,Datamodel300k
915.0,0.88,Datamodel300k
960.0,0.8833333333333333,Datamodel300k
980.0,0.8866666666666667,Datamodel300k
988.0,0.89,Datamodel300k
990.0,0.8933333333333333,Datamodel300k
1006.0,0.8966666666666666,Datamodel300k
1021.0,0.9,Datamodel300k
1024.0,0.9033333333333333,Datamodel300k
1047.0,0.9066666666666666,Datamodel300k
1062.0,0.91,Datamodel300k
1078.0,0.9133333333333333,Datamodel300k
1084.0,0.9166666666666666,Datamodel300k
1103.0,0.92,Datamodel300k
1138.0,0.9233333333333333,Datamodel300k
1152.0,0.9266666666666666,Datamodel300k
1156.0,0.93,Datamodel300k
1203.0,0.9333333333333333,Datamodel300k
1228.0,0.9366666666666666,Datamodel300k
1240.0,0.94,Datamodel300k
1462.0,0.9433333333333334,Datamodel300k
2007.0,0.9466666666666667,Datamodel300k
2069.0,0.95,Datamodel300k
2158.0,0.9533333333333334,Datamodel300k
2548.0,0.9566666666666667,Datamodel300k
3780.0,0.96,Datamodel300k
5000.0,0.9633333333333334,Datamodel300k
5000.0,0.9666666666666667,Datamodel300k
5000.0,0.97,Datamodel300k
5000.0,0.9733333333333334,Datamodel300k
5000.0,0.9766666666666667,Datamodel300k
5000.0,0.98,Datamodel300k
5000.0,0.9833333333333333,Datamodel300k
5000.0,0.9866666666666667,Datamodel300k
5000.0,0.99,Datamodel300k
5000.0,0.9933333333333333,Datamodel300k
5000.0,0.9966666666666667,Datamodel300k
5000.0,1.0,Datamodel300k


==> data/brittleness_methods/Datamodel50k.csv <==
x,y,method
-1.0,0.007246376811594203,Datamodel50k
-1.0,0.014492753623188406,Datamodel50k
-1.0,0.021739130434782608,Datamodel50k
-1.0,0.028985507246376812,Datamodel50k
-1.0,0.036231884057971016,Datamodel50k
-1.0,0.043478260869565216,Datamodel50k
-1.0,0.050724637681159424,Datamodel50k
-1.0,0.057971014492753624,Datamodel50k
-1.0,0.06521739130434782,Datamodel50k
13.0,0.07246376811594203,Datamodel50k
14.0,0.07971014492753623,Datamodel50k
17.0,0.08695652173913043,Datamodel50k
18.0,0.09420289855072464,Datamodel50k
19.0,0.10144927536231885,Datamodel50k
19.0,0.10869565217391304,Datamodel50k
20.0,0.11594202898550725,Datamodel50k
24.0,0.12318840579710146,Datamodel50k
30.0,0.13043478260869565,Datamodel50k
39.0,0.13768115942028986,Datamodel50k
42.0,0.14492753623188406,Datamodel50k
50.0,0.15217391304347827,Datamodel50k
59.0,0.15942028985507245,Datamodel50k
60.0,0.16666666666666666,Datamodel50k
61.0,0.17391304347826086,Datamodel50k
61.0,0.18115942028985507,Datamodel50k
65.0,0.18840579710144928,Datamodel50k
66.0,0.1956521739130435,Datamodel50k
70.0,0.2028985507246377,Datamodel50k
74.0,0.21014492753623187,Datamodel50k
74.0,0.21739130434782608,Datamodel50k
76.0,0.2246376811594203,Datamodel50k
97.0,0.2318840579710145,Datamodel50k
104.0,0.2391304347826087,Datamodel50k
105.0,0.2463768115942029,Datamodel50k
106.0,0.2536231884057971,Datamodel50k
109.0,0.2608695652173913,Datamodel50k
112.0,0.26811594202898553,Datamodel50k
136.0,0.2753623188405797,Datamodel50k
139.0,0.2826086956521739,Datamodel50k
146.0,0.2898550724637681,Datamodel50k
152.0,0.2971014492753623,Datamodel50k
183.0,0.30434782608695654,Datamodel50k
185.0,0.3115942028985507,Datamodel50k
187.0,0.3188405797101449,Datamodel50k
194.0,0.32608695652173914,Datamodel50k
245.0,0.3333333333333333,Datamodel50k
254.0,0.34057971014492755,Datamodel50k
270.0,0.34782608695652173,Datamodel50k
277.0,0.35507246376811596,Datamodel50k
290.0,0.36231884057971014,Datamodel50k
306.0,0.3695652173913043,Datamodel50k
318.0,0.37681159420289856,Datamodel50k
324.0,0.38405797101449274,Datamodel50k
362.0,0.391304347826087,Datamodel50k
366.0,0.39855072463768115,Datamodel50k
379.0,0.4057971014492754,Datamodel50k
398.0,0.41304347826086957,Datamodel50k
430.0,0.42028985507246375,Datamodel50k
431.0,0.427536231884058,Datamodel50k
448.0,0.43478260869565216,Datamodel50k
474.0,0.4420289855072464,Datamodel50k
492.0,0.4492753623188406,Datamodel50k
506.0,0.45652173913043476,Datamodel50k
507.0,0.463768115942029,Datamodel50k
516.0,0.47101449275362317,Datamodel50k
522.0,0.4782608695652174,Datamodel50k
523.0,0.4855072463768116,Datamodel50k
569.0,0.4927536231884058,Datamodel50k
574.0,0.5,Datamodel50k
600.0,0.5072463768115942,Datamodel50k
603.0,0.5144927536231884,Datamodel50k
624.0,0.5217391304347826,Datamodel50k
670.0,0.5289855072463768,Datamodel50k
673.0,0.5362318840579711,Datamodel50k
684.0,0.5434782608695652,Datamodel50k
708.0,0.5507246376811594,Datamodel50k
709.0,0.5579710144927537,Datamodel50k
718.0,0.5652173913043478,Datamodel50k
737.0,0.572463768115942,Datamodel50k
797.0,0.5797101449275363,Datamodel50k
813.0,0.5869565217391305,Datamodel50k
883.0,0.5942028985507246,Datamodel50k
984.0,0.6014492753623188,Datamodel50k
1004.0,0.6086956521739131,Datamodel50k
1116.0,0.6159420289855072,Datamodel50k
1117.0,0.6231884057971014,Datamodel50k
1151.0,0.6304347826086957,Datamodel50k
1163.0,0.6376811594202898,Datamodel50k
1199.0,0.644927536231884,Datamodel50k
1229.0,0.6521739130434783,Datamodel50k
2000.0,0.6594202898550725,Datamodel50k
2000.0,0.6666666666666666,Datamodel50k
2000.0,0.6739130434782609,Datamodel50k
2000.0,0.6811594202898551,Datamodel50k
2000.0,0.6884057971014492,Datamodel50k
2000.0,0.6956521739130435,Datamodel50k
2000.0,0.7028985507246377,Datamodel50k
2000.0,0.7101449275362319,Datamodel50k
2000.0,0.717391304347826,Datamodel50k
2000.0,0.7246376811594203,Datamodel50k
2000.0,0.7318840579710145,Datamodel50k
2000.0,0.7391304347826086,Datamodel50k
2000.0,0.7463768115942029,Datamodel50k
2000.0,0.7536231884057971,Datamodel50k
2000.0,0.7608695652173914,Datamodel50k
2000.0,0.7681159420289855,Datamodel50k
2000.0,0.7753623188405797,Datamodel50k
2000.0,0.782608695652174,Datamodel50k
2000.0,0.7898550724637681,Datamodel50k
2000.0,0.7971014492753623,Datamodel50k
2000.0,0.8043478260869565,Datamodel50k
2000.0,0.8115942028985508,Datamodel50k
2000.0,0.8188405797101449,Datamodel50k
2000.0,0.8260869565217391,Datamodel50k
2000.0,0.8333333333333334,Datamodel50k
2000.0,0.8405797101449275,Datamodel50k
2000.0,0.8478260869565217,Datamodel50k
2000.0,0.855072463768116,Datamodel50k
2000.0,0.8623188405797102,Datamodel50k
2000.0,0.8695652173913043,Datamodel50k
2000.0,0.8768115942028986,Datamodel50k
2000.0,0.8840579710144928,Datamodel50k
2000.0,0.8913043478260869,Datamodel50k
2000.0,0.8985507246376812,Datamodel50k
2000.0,0.9057971014492754,Datamodel50k
2000.0,0.9130434782608695,Datamodel50k
2000.0,0.9202898550724637,Datamodel50k
2000.0,0.927536231884058,Datamodel50k
2000.0,0.9347826086956522,Datamodel50k
2000.0,0.9420289855072463,Datamodel50k
2000.0,0.9492753623188406,Datamodel50k
2000.0,0.9565217391304348,Datamodel50k
2000.0,0.9637681159420289,Datamodel50k
2000.0,0.9710144927536232,Datamodel50k
2000.0,0.9782608695652174,Datamodel50k
2000.0,0.9855072463768116,Datamodel50k
2000.0,0.9927536231884058,Datamodel50k
2000.0,1.0,Datamodel50k


==> data/brittleness_methods/InfluenceFunction.csv <==
x,y,method
-1.0,0.01,InfluenceFunction
-1.0,0.02,InfluenceFunction
-1.0,0.03,InfluenceFunction
-1.0,0.04,InfluenceFunction
-1.0,0.05,InfluenceFunction
-1.0,0.06,InfluenceFunction
1.0,0.07,InfluenceFunction
2.0,0.08,InfluenceFunction
443.0,0.09,InfluenceFunction
539.0,0.1,InfluenceFunction
939.0,0.11,InfluenceFunction
1231.0,0.12,InfluenceFunction
5000.0,0.13,InfluenceFunction
5000.0,0.14,InfluenceFunction
5000.0,0.15,InfluenceFunction
5000.0,0.16,InfluenceFunction
5000.0,0.17,InfluenceFunction
5000.0,0.18,InfluenceFunction
5000.0,0.19,InfluenceFunction
5000.0,0.2,InfluenceFunction
5000.0,0.21,InfluenceFunction
5000.0,0.22,InfluenceFunction
5000.0,0.23,InfluenceFunction
5000.0,0.24,InfluenceFunction
5000.0,0.25,InfluenceFunction
5000.0,0.26,InfluenceFunction
5000.0,0.27,InfluenceFunction
5000.0,0.28,InfluenceFunction
5000.0,0.29,InfluenceFunction
5000.0,0.3,InfluenceFunction
5000.0,0.31,InfluenceFunction
5000.0,0.32,InfluenceFunction
5000.0,0.33,InfluenceFunction
5000.0,0.34,InfluenceFunction
5000.0,0.35,InfluenceFunction
5000.0,0.36,InfluenceFunction
5000.0,0.37,InfluenceFunction
5000.0,0.38,InfluenceFunction
5000.0,0.39,InfluenceFunction
5000.0,0.4,InfluenceFunction
5000.0,0.41,InfluenceFunction
5000.0,0.42,InfluenceFunction
5000.0,0.43,InfluenceFunction
5000.0,0.44,InfluenceFunction
5000.0,0.45,InfluenceFunction
5000.0,0.46,InfluenceFunction
5000.0,0.47,InfluenceFunction
5000.0,0.48,InfluenceFunction
5000.0,0.49,InfluenceFunction
5000.0,0.5,InfluenceFunction
5000.0,0.51,InfluenceFunction
5000.0,0.52,InfluenceFunction
5000.0,0.53,InfluenceFunction
5000.0,0.54,InfluenceFunction
5000.0,0.55,InfluenceFunction
5000.0,0.56,InfluenceFunction
5000.0,0.57,InfluenceFunction
5000.0,0.58,InfluenceFunction
5000.0,0.59,InfluenceFunction
5000.0,0.6,InfluenceFunction
5000.0,0.61,InfluenceFunction
5000.0,0.62,InfluenceFunction
5000.0,0.63,InfluenceFunction
5000.0,0.64,InfluenceFunction
5000.0,0.65,InfluenceFunction
5000.0,0.66,InfluenceFunction
5000.0,0.67,InfluenceFunction
5000.0,0.68,InfluenceFunction
5000.0,0.69,InfluenceFunction
5000.0,0.7,InfluenceFunction
5000.0,0.71,InfluenceFunction
5000.0,0.72,InfluenceFunction
5000.0,0.73,InfluenceFunction
5000.0,0.74,InfluenceFunction
5000.0,0.75,InfluenceFunction
5000.0,0.76,InfluenceFunction
5000.0,0.77,InfluenceFunction
5000.0,0.78,InfluenceFunction
5000.0,0.79,InfluenceFunction
5000.0,0.8,InfluenceFunction
5000.0,0.81,InfluenceFunction
5000.0,0.82,InfluenceFunction
5000.0,0.83,InfluenceFunction
5000.0,0.84,InfluenceFunction
5000.0,0.85,InfluenceFunction
5000.0,0.86,InfluenceFunction
5000.0,0.87,InfluenceFunction
5000.0,0.88,InfluenceFunction
5000.0,0.89,InfluenceFunction
5000.0,0.9,InfluenceFunction
5000.0,0.91,InfluenceFunction
5000.0,0.92,InfluenceFunction
5000.0,0.93,InfluenceFunction
5000.0,0.94,InfluenceFunction
5000.0,0.95,InfluenceFunction
5000.0,0.96,InfluenceFunction
5000.0,0.97,InfluenceFunction
5000.0,0.98,InfluenceFunction
5000.0,0.99,InfluenceFunction
5000.0,1.0,InfluenceFunction


==> data/brittleness_methods/RepresentationSimilarity.csv <==
x,y,method
-1.0,0.01,RepresentationSimilarity
-1.0,0.02,RepresentationSimilarity
-1.0,0.03,RepresentationSimilarity
-1.0,0.04,RepresentationSimilarity
-1.0,0.05,RepresentationSimilarity
-1.0,0.06,RepresentationSimilarity
1.0,0.07,RepresentationSimilarity
10.0,0.08,RepresentationSimilarity
29.0,0.09,RepresentationSimilarity
74.0,0.1,RepresentationSimilarity
382.0,0.11,RepresentationSimilarity
434.0,0.12,RepresentationSimilarity
646.0,0.13,RepresentationSimilarity
769.0,0.14,RepresentationSimilarity
1117.0,0.15,RepresentationSimilarity
1143.0,0.16,RepresentationSimilarity
1185.0,0.17,RepresentationSimilarity
5000.0,0.18,RepresentationSimilarity
5000.0,0.19,RepresentationSimilarity
5000.0,0.2,RepresentationSimilarity
5000.0,0.21,RepresentationSimilarity
5000.0,0.22,RepresentationSimilarity
5000.0,0.23,RepresentationSimilarity
5000.0,0.24,RepresentationSimilarity
5000.0,0.25,RepresentationSimilarity
5000.0,0.26,RepresentationSimilarity
5000.0,0.27,RepresentationSimilarity
5000.0,0.28,RepresentationSimilarity
5000.0,0.29,RepresentationSimilarity
5000.0,0.3,RepresentationSimilarity
5000.0,0.31,RepresentationSimilarity
5000.0,0.32,RepresentationSimilarity
5000.0,0.33,RepresentationSimilarity
5000.0,0.34,RepresentationSimilarity
5000.0,0.35,RepresentationSimilarity
5000.0,0.36,RepresentationSimilarity
5000.0,0.37,RepresentationSimilarity
5000.0,0.38,RepresentationSimilarity
5000.0,0.39,RepresentationSimilarity
5000.0,0.4,RepresentationSimilarity
5000.0,0.41,RepresentationSimilarity
5000.0,0.42,RepresentationSimilarity
5000.0,0.43,RepresentationSimilarity
5000.0,0.44,RepresentationSimilarity
5000.0,0.45,RepresentationSimilarity
5000.0,0.46,RepresentationSimilarity
5000.0,0.47,RepresentationSimilarity
5000.0,0.48,RepresentationSimilarity
5000.0,0.49,RepresentationSimilarity
5000.0,0.5,RepresentationSimilarity
5000.0,0.51,RepresentationSimilarity
5000.0,0.52,RepresentationSimilarity
5000.0,0.53,RepresentationSimilarity
5000.0,0.54,RepresentationSimilarity
5000.0,0.55,RepresentationSimilarity
5000.0,0.56,RepresentationSimilarity
5000.0,0.57,RepresentationSimilarity
5000.0,0.58,RepresentationSimilarity
5000.0,0.59,RepresentationSimilarity
5000.0,0.6,RepresentationSimilarity
5000.0,0.61,RepresentationSimilarity
5000.0,0.62,RepresentationSimilarity
5000.0,0.63,RepresentationSimilarity
5000.0,0.64,RepresentationSimilarity
5000.0,0.65,RepresentationSimilarity
5000.0,0.66,RepresentationSimilarity
5000.0,0.67,RepresentationSimilarity
5000.0,0.68,RepresentationSimilarity
5000.0,0.69,RepresentationSimilarity
5000.0,0.7,RepresentationSimilarity
5000.0,0.71,RepresentationSimilarity
5000.0,0.72,RepresentationSimilarity
5000.0,0.73,RepresentationSimilarity
5000.0,0.74,RepresentationSimilarity
5000.0,0.75,RepresentationSimilarity
5000.0,0.76,RepresentationSimilarity
5000.0,0.77,RepresentationSimilarity
5000.0,0.78,RepresentationSimilarity
5000.0,0.79,RepresentationSimilarity
5000.0,0.8,RepresentationSimilarity
5000.0,0.81,RepresentationSimilarity
5000.0,0.82,RepresentationSimilarity
5000.0,0.83,RepresentationSimilarity
5000.0,0.84,RepresentationSimilarity
5000.0,0.85,RepresentationSimilarity
5000.0,0.86,RepresentationSimilarity
5000.0,0.87,RepresentationSimilarity
5000.0,0.88,RepresentationSimilarity
5000.0,0.89,RepresentationSimilarity
5000.0,0.9,RepresentationSimilarity
5000.0,0.91,RepresentationSimilarity
5000.0,0.92,RepresentationSimilarity
5000.0,0.93,RepresentationSimilarity
5000.0,0.94,RepresentationSimilarity
5000.0,0.95,RepresentationSimilarity
5000.0,0.96,RepresentationSimilarity
5000.0,0.97,RepresentationSimilarity
5000.0,0.98,RepresentationSimilarity
5000.0,0.99,RepresentationSimilarity
5000.0,1.0,RepresentationSimilarity


==> data/brittleness_methods/TRAK.csv <==
x,y,method
-1.0,0.007246376811594203,TRAK
-1.0,0.014492753623188406,TRAK
-1.0,0.021739130434782608,TRAK
-1.0,0.028985507246376812,TRAK
-1.0,0.036231884057971016,TRAK
-1.0,0.043478260869565216,TRAK
-1.0,0.050724637681159424,TRAK
-1.0,0.057971014492753624,TRAK
-1.0,0.06521739130434782,TRAK
-1.0,0.07246376811594203,TRAK
11.0,0.07971014492753623,TRAK
18.0,0.08695652173913043,TRAK
18.0,0.09420289855072464,TRAK
19.0,0.10144927536231885,TRAK
20.0,0.10869565217391304,TRAK
31.0,0.11594202898550725,TRAK
32.0,0.12318840579710146,TRAK
38.0,0.13043478260869565,TRAK
40.0,0.13768115942028986,TRAK
51.0,0.14492753623188406,TRAK
55.0,0.15217391304347827,TRAK
60.0,0.15942028985507245,TRAK
64.0,0.16666666666666666,TRAK
65.0,0.17391304347826086,TRAK
73.0,0.18115942028985507,TRAK
78.0,0.18840579710144928,TRAK
80.0,0.1956521739130435,TRAK
83.0,0.2028985507246377,TRAK
87.0,0.21014492753623187,TRAK
88.0,0.21739130434782608,TRAK
96.0,0.2246376811594203,TRAK
99.0,0.2318840579710145,TRAK
115.0,0.2391304347826087,TRAK
127.0,0.2463768115942029,TRAK
135.0,0.2536231884057971,TRAK
147.0,0.2608695652173913,TRAK
148.0,0.26811594202898553,TRAK
149.0,0.2753623188405797,TRAK
151.0,0.2826086956521739,TRAK
159.0,0.2898550724637681,TRAK
167.0,0.2971014492753623,TRAK
199.0,0.30434782608695654,TRAK
211.0,0.3115942028985507,TRAK
216.0,0.3188405797101449,TRAK
219.0,0.32608695652173914,TRAK
219.0,0.3333333333333333,TRAK
256.0,0.34057971014492755,TRAK
267.0,0.34782608695652173,TRAK
272.0,0.35507246376811596,TRAK
277.0,0.36231884057971014,TRAK
304.0,0.3695652173913043,TRAK
305.0,0.37681159420289856,TRAK
317.0,0.38405797101449274,TRAK
321.0,0.391304347826087,TRAK
338.0,0.39855072463768115,TRAK
353.0,0.4057971014492754,TRAK
362.0,0.41304347826086957,TRAK
364.0,0.42028985507246375,TRAK
367.0,0.427536231884058,TRAK
376.0,0.43478260869565216,TRAK
395.0,0.4420289855072464,TRAK
397.0,0.4492753623188406,TRAK
404.0,0.45652173913043476,TRAK
409.0,0.463768115942029,TRAK
420.0,0.47101449275362317,TRAK
438.0,0.4782608695652174,TRAK
440.0,0.4855072463768116,TRAK
446.0,0.4927536231884058,TRAK
603.0,0.5,TRAK
611.0,0.5072463768115942,TRAK
618.0,0.5144927536231884,TRAK
636.0,0.5217391304347826,TRAK
665.0,0.5289855072463768,TRAK
725.0,0.5362318840579711,TRAK
766.0,0.5434782608695652,TRAK
788.0,0.5507246376811594,TRAK
809.0,0.5579710144927537,TRAK
835.0,0.5652173913043478,TRAK
873.0,0.572463768115942,TRAK
926.0,0.5797101449275363,TRAK
1103.0,0.5869565217391305,TRAK
1119.0,0.5942028985507246,TRAK
1131.0,0.6014492753623188,TRAK
1173.0,0.6086956521739131,TRAK
1182.0,0.6159420289855072,TRAK
1214.0,0.6231884057971014,TRAK
1221.0,0.6304347826086957,TRAK
1233.0,0.6376811594202898,TRAK
1274.0,0.644927536231884,TRAK
2000.0,0.6521739130434783,TRAK
2000.0,0.6594202898550725,TRAK
2000.0,0.6666666666666666,TRAK
2000.0,0.6739130434782609,TRAK
2000.0,0.6811594202898551,TRAK
2000.0,0.6884057971014492,TRAK
2000.0,0.6956521739130435,TRAK
2000.0,0.7028985507246377,TRAK
2000.0,0.7101449275362319,TRAK
2000.0,0.717391304347826,TRAK
2000.0,0.7246376811594203,TRAK
2000.0,0.7318840579710145,TRAK
2000.0,0.7391304347826086,TRAK
2000.0,0.7463768115942029,TRAK
2000.0,0.7536231884057971,TRAK
2000.0,0.7608695652173914,TRAK
2000.0,0.7681159420289855,TRAK
2000.0,0.7753623188405797,TRAK
2000.0,0.782608695652174,TRAK
2000.0,0.7898550724637681,TRAK
2000.0,0.7971014492753623,TRAK
2000.0,0.8043478260869565,TRAK
2000.0,0.8115942028985508,TRAK
2000.0,0.8188405797101449,TRAK
2000.0,0.8260869565217391,TRAK
2000.0,0.8333333333333334,TRAK
2000.0,0.8405797101449275,TRAK
2000.0,0.8478260869565217,TRAK
2000.0,0.855072463768116,TRAK
2000.0,0.8623188405797102,TRAK
2000.0,0.8695652173913043,TRAK
2000.0,0.8768115942028986,TRAK
2000.0,0.8840579710144928,TRAK
2000.0,0.8913043478260869,TRAK
2000.0,0.8985507246376812,TRAK
2000.0,0.9057971014492754,TRAK
2000.0,0.9130434782608695,TRAK
2000.0,0.9202898550724637,TRAK
2000.0,0.927536231884058,TRAK
2000.0,0.9347826086956522,TRAK
2000.0,0.9420289855072463,TRAK
2000.0,0.9492753623188406,TRAK
2000.0,0.9565217391304348,TRAK
2000.0,0.9637681159420289,TRAK
2000.0,0.9710144927536232,TRAK
2000.0,0.9782608695652174,TRAK
2000.0,0.9855072463768116,TRAK
2000.0,0.9927536231884058,TRAK
2000.0,1.0,TRAK


==> data/brittleness_methods/TracIn.csv <==
x,y,method
-1.0,0.01,TracIn
-1.0,0.02,TracIn
-1.0,0.03,TracIn
-1.0,0.04,TracIn
-1.0,0.05,TracIn
-1.0,0.06,TracIn
1.0,0.07,TracIn
4.0,0.08,TracIn
15.0,0.09,TracIn
100.0,0.1,TracIn
112.0,0.11,TracIn
252.0,0.12,TracIn
287.0,0.13,TracIn
293.0,0.14,TracIn
346.0,0.15,TracIn
465.0,0.16,TracIn
513.0,0.17,TracIn
567.0,0.18,TracIn
579.0,0.19,TracIn
624.0,0.2,TracIn
637.0,0.21,TracIn
688.0,0.22,TracIn
786.0,0.23,TracIn
1043.0,0.24,TracIn
1260.0,0.25,TracIn
5000.0,0.26,TracIn
5000.0,0.27,TracIn
5000.0,0.28,TracIn
5000.0,0.29,TracIn
5000.0,0.3,TracIn
5000.0,0.31,TracIn
5000.0,0.32,TracIn
5000.0,0.33,TracIn
5000.0,0.34,TracIn
5000.0,0.35,TracIn
5000.0,0.36,TracIn
5000.0,0.37,TracIn
5000.0,0.38,TracIn
5000.0,0.39,TracIn
5000.0,0.4,TracIn
5000.0,0.41,TracIn
5000.0,0.42,TracIn
5000.0,0.43,TracIn
5000.0,0.44,TracIn
5000.0,0.45,TracIn
5000.0,0.46,TracIn
5000.0,0.47,TracIn
5000.0,0.48,TracIn
5000.0,0.49,TracIn
5000.0,0.5,TracIn
5000.0,0.51,TracIn
5000.0,0.52,TracIn
5000.0,0.53,TracIn
5000.0,0.54,TracIn
5000.0,0.55,TracIn
5000.0,0.56,TracIn
5000.0,0.57,TracIn
5000.0,0.58,TracIn
5000.0,0.59,TracIn
5000.0,0.6,TracIn
5000.0,0.61,TracIn
5000.0,0.62,TracIn
5000.0,0.63,TracIn
5000.0,0.64,TracIn
5000.0,0.65,TracIn
5000.0,0.66,TracIn
5000.0,0.67,TracIn
5000.0,0.68,TracIn
5000.0,0.69,TracIn
5000.0,0.7,TracIn
5000.0,0.71,TracIn
5000.0,0.72,TracIn
5000.0,0.73,TracIn
5000.0,0.74,TracIn
5000.0,0.75,TracIn
5000.0,0.76,TracIn
5000.0,0.77,TracIn
5000.0,0.78,TracIn
5000.0,0.79,TracIn
5000.0,0.8,TracIn
5000.0,0.81,TracIn
5000.0,0.82,TracIn
5000.0,0.83,TracIn
5000.0,0.84,TracIn
5000.0,0.85,TracIn
5000.0,0.86,TracIn
5000.0,0.87,TracIn
5000.0,0.88,TracIn
5000.0,0.89,TracIn
5000.0,0.9,TracIn
5000.0,0.91,TracIn
5000.0,0.92,TracIn
5000.0,0.93,TracIn
5000.0,0.94,TracIn
5000.0,0.95,TracIn
5000.0,0.96,TracIn
5000.0,0.97,TracIn
5000.0,0.98,TracIn
5000.0,0.99,TracIn
5000.0,1.0,TracIn

